A 30 GHz electro-optic frequency comb spanning 300 THz in the near infrared and visible

Beginning with a continuous wave laser at 1064 nm, we generate a 30 GHz electro-optic frequency comb which contains 100 lines spanning 3 THz. The initial comb is subsequently amplified, spectrally broadened in normal dispersion photonic crystal fiber, and then temporally compressed to provide 74 fs pulses with average power of up to 2.6 W. When launched into a second photonic crystal fiber with anomalous dispersion, a supercontinuum spanning 800-1350 nm is generated. Second harmonic generation allows for extension of the 30 GHz comb into the visible, yielding greater than 300 THz of total spectral bandwidth. Such a broad bandwidth, high repetition rate comb is a compelling source for astronomical spectrograph calibration.

==> OSA-journal-.txt <==
OSA-journal-template
